What Drives the Redshift Evolution of Strong Emission Line Ratios?

We study the physical mechanisms that cause the offset between low-redshift and high-redshift galaxies on the [OIII]/H$\beta$ versus [NII]/H$\alpha$ ``Baldwin, Phillips & Terlevich'' (BPT) diagram using a sample of local analogues of high-redshift galaxies. These high-redshift analogue galaxies are selected from the Sloan Digital Sky Survey. Located in the same region on the BPT diagram as the ultra-violet selected galaxies at $z\sim2$, these high-redshift analogue galaxies provide an ideal local benchmark to study the offset between the local and high-redshift galaxies on the BPT diagram. We compare the nitrogen-to-oxygen ratio (N/O), the shape of the ionising radiation field, and ionisation parameters between the high-redshift analogues and a sample of local reference galaxies. The higher ionisation parameter in the high-redshift analogues is the dominant physical mechanism driving the BPT offset from low- to high-redshift, particularly at high {\nii/\ha}. Furthermore, the N/O ratio enhancement also plays a minor role to cause the BPT offset. However, the shape of the ionising radiation field is unlikely to cause the BPT offset because the high-redshift analogues have a similar hard ionising radiation field as local reference galaxies. This hard radiation field cannot be produced by the current standard stellar synthesis models. The stellar rotation and binarity may help solve the discrepancy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
